Decision-Focused Evaluation: Analyzing Performance of Deployed Restless Multi-Arm Bandits

Restless multi-arm bandits (RMABs) is a popular decision-theoretic framework that has been used to model real-world sequential decision making problems in public health, wildlife conservation, communication systems, and beyond. Deployed RMAB systems typically operate in two stages: the first predicts the unknown parameters defining the RMAB instance, and the second employs an optimization algorithm to solve the constructed RMAB instance. In this work we provide and analyze the results from a first-of-its-kind deployment of an RMAB system in public health domain, aimed at improving maternal and child health. Our analysis is focused towards understanding the relationship between prediction accuracy and overall performance of deployed RMAB systems. This is crucial for determining the value of investing in improving predictive accuracy towards improving the final system performance, and is useful for diagnosing, monitoring deployed RMAB systems. Using real-world data from our deployed RMAB system, we demonstrate that an improvement in overall prediction accuracy may even be accompanied by a degradation in the performance of RMAB system -- a broad investment of resources to improve overall prediction accuracy may not yield expected results. Following this, we develop decision-focused evaluation metrics to evaluate the predictive component and show that it is better at explaining (both empirically and theoretically) the overall performance of a deployed RMAB system.

==> AI4SG Workshop (AAAI 23) Submission/readme.txt <==
## Add in preliminary - mapping funciton learning
## Move ARMMAN below RMAB. Change RMAB language such that it is indepdnent of ARMMAN.
## Revisit the section where the imputation of the observed transition probabilities is defined.
## To motivate through ARMMAn or through RMAB's Two stage


## Motivate through decreasing performance of three study
## Say that if someone is trying an RMAB framework in a security problem - poachiong or fishery, use our method instead of analyzing Transition Probability
## Emphasize why DFE is better than our thingy
## FInally, tell which metric covers this evaluation 
## Show examples where predictive analysis works and where DFE works
## Emphasize that top k is a small percent of N



==> readme.txt <==
## Add in preliminary - mapping funciton learning
## Move ARMMAN below RMAB. Change RMAB language such that it is indepdnent of ARMMAN.
## Revisit the section where the imputation of the observed transition probabilities is defined.
## To motivate through ARMMAn or through RMAB's Two stage


## Motivate through decreasing performance of three study
## Say that if someone is trying an RMAB framework in a security problem - poachiong or fishery, use our method instead of analyzing Transition Probability
## Emphasize why DFE is better than our thingy
## FInally, tell which metric covers this evaluation 
## Show examples where predictive analysis works and where DFE works
## Emphasize that top k is a small percent of N


